Net electrophilicity as computational route for the choice of favorable ionic liquids in nanoparticle production

In the last years, the potential of using ionic liquids (IL)s as an environment for nanoparticle (NP) synthesis has been demonstrated and in particular, triggering NP formation in ILs by electron irradiation has been reported as a very simple and clean route for NP production. Starting from the recent evidence for a correlation between an IL's capability to support NP production and the radiochemical instability of the IL's cation, we used conceptual Density Functional Theory (DFT) to provide a pre-screening of a set of different IL cations. The screened quantity is the net electrophilicity which we suggest as possible measure of this instability. Therefore, our work not only gives a measure for the likelihood of NP generation in different ILs, but it also provides a model which can further be extended and applied to obtain information about any other IL of interest. Moreover, our theoretical approach outlines a strategy which may reduce a lengthy experimental investigation for the identification of the most suitable IL for a particular reaction.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

